HuntGPT: Integrating Machine Learning-Based Anomaly Detection and Explainable AI with Large Language Models (LLMs)

Machine learning (ML) is crucial in network anomaly detection for proactive threat hunting, reducing detection and response times significantly. However, challenges in model training, maintenance, and frequent false positives impact its acceptance and reliability. Explainable AI (XAI) attempts to mitigate these issues, allowing cybersecurity teams to assess AI-generated alerts with confidence, but has seen limited acceptance from incident responders. Large Language Models (LLMs) present a solution through discerning patterns in extensive information and adapting to different functional requirements. We present HuntGPT, a specialized intrusion detection dashboard applying a Random Forest classifier using the KDD99 dataset, integrating XAI frameworks like SHAP and Lime for user-friendly and intuitive model interaction, and combined with a GPT-3.5 Turbo, it delivers threats in an understandable format. The paper delves into the system's architecture, components, and technical accuracy, assessed through Certified Information Security Manager (CISM) Practice Exams, evaluating response quality across six metrics. The results demonstrate that conversational agents, supported by LLM and integrated with XAI, provide robust, explainable, and actionable AI solutions in intrusion detection, enhancing user understanding and interactive experience.

==> memoir.txt <==
\bibitem{NAD-survey} M. H. Bhuyan, D. K. Bhattacharyya and J. K. Kalita, "Network Anomaly Detection: Methods, Systems and Tools," in IEEE Communications Surveys \& Tutorials, vol. 16, no. 1, pp. 303-336, First Quarter 2014, doi: 10.1109/SURV.2013.052213.00046.

\bibitem{anomaly-survey} Chandola, V., Banerjee, A., \& Kumar, V. (2009). Anomaly detection: A survey. ACM Comput. Surv., 41, 15:1-15:58.

\bibitem{anomaly-type} Thottan, Marina \& ji, Chuanyi. (2003). Anomaly Detection in IP Networks. Signal Processing, IEEE Transactions on. 51. 2191 - 2204. 10.1109/TSP.2003.814797.

\bibitem{cyber-invest} Lawrence A. Gordon, Martin P. Loeb, Lei Zhou (2016) Investing in Cybersecurity: Insights from the Gordon-Loeb Model. Journal of Information Security,07,49-59. doi: 10.4236/jis.2016.72004

\bibitem{b2} Yue, Thomas. (2023). Democratizing Financial Knowledge with ChatGPT by OpenAI: Unleashing the Power of Technology. SSRN Electronic Journal. 10.2139/ssrn.4346152.
